Meta-Learning for Few-Shot Land Cover Classification

The representations of the Earth's surface vary from one geographic region to another. For instance, the appearance of urban areas differs between continents, and seasonality influences the appearance of vegetation. To capture the diversity within a single category, like as urban or vegetation, requires a large model capacity and, consequently, large datasets. In this work, we propose a different perspective and view this diversity as an inductive transfer learning problem where few data samples from one region allow a model to adapt to an unseen region. We evaluate the model-agnostic meta-learning (MAML) algorithm on classification and segmentation tasks using globally and regionally distributed datasets. We find that few-shot model adaptation outperforms pre-training with regular gradient descent and fine-tuning on (1) the Sen12MS dataset and (2) DeepGlobe data when the source domain and target domain differ. This indicates that model optimization with meta-learning may benefit tasks in the Earth sciences whose data show a high degree of diversity from region to region, while traditional gradient-based supervised learning remains suitable in the absence of a feature or label shift.

==> figures/metalearningschematic.tikz <==
\input{World}
	\tikzsetnextfilename{metalearningschematic}
	\begin{tikzpicture}[scale=0.25, inner sep=.5]
	
	\tikzstyle{adaptation}=[-stealth, dashed]
	\tikzstyle{metalearning}=[-stealth, very thick]
	\tikzstyle{grad}=[-stealth]
	\tikzstyle{annot}=[fill=white,fill opacity=0.5, text opacity=1, rounded corners]
	\tikzstyle{legendstyle}=[fill=white,fill opacity=1, text opacity=1, rounded corners, draw=black!20]
	
	\begin{scope}[
	yshift=-83,yslant=0,xslant=1, yscale=.75
	]
	\draw [fill=tumbluelight, draw=none] (0,0) rectangle (24,-10); 
	\WORLD[every state={draw=white, line width=0.05mm, fill=tumivory}]
%	\draw[step=1.0,black,thin] (0.5,0.5) grid (22,-10);
	\end{scope}
	
	\node[annot](initial) at (-4,1){};
	
	%\node[circle, inner sep=1,fill=black, label={left:$\theta^\ast$}](best) at (5,-5){};
	\node[](best) at (5,-5){$\theta^\ast$};
	
	\draw[metalearning] (initial) to[bend left] node[midway, inner sep=0](mid){} (best);
	
	\draw[grad] (mid) -- node[near end,above,annot]{$\nabla\mathcal{L}_1$} ++(4,-1);
	\draw[grad] (mid) -- node[midway,left,annot]{$\nabla\mathcal{L}_2$} ++(-1.5,-2.5);
	\draw[grad] (mid) -- node[midway,above left,annot]{$\nabla\mathcal{L}_3$} ++(3,1);
	
	\node[annot](taskafrica) at (CentralAfricanRepublic.center){$\phi_{\tau}^\ast$};
	\node[annot](tasksa) at (Brazil.center){$\phi_{2}^\ast$};
	\node[annot](taskoz) at (Australia.center){$\phi_{1}^\ast$};
	\node[annot](taskasia) at (Japan.center){$\phi_{3}^\ast$};
	
	\draw[adaptation] (best) to[bend left] node[midway, below left]{} (taskafrica);
	\draw[adaptation] (best) to[bend right]node[midway, left]{} (tasksa);
	\draw[adaptation] (best) to[bend left] node[midway, above right]{} (taskoz);
	\draw[adaptation] (best) to[bend left] node[midway, above]{} (taskasia);
	
	\draw[-stealth] (initial) to[bend left] node[midway, above right]{} (best);
	
	\node[anchor=north west, legendstyle](legend) at (6,3.2){
	\begin{tikzpicture}[xscale=1.9, yscale=-0.5]
		\draw[metalearning] (0,0) -- node[midway,above, font=\sffamily\scriptsize]{meta-learning} (1,0);
		\draw[adaptation] (0,1) -- node[midway,above, font=\sffamily\scriptsize]{learning/adapation} (1,1);
		\draw[grad] (0,2) -- node[midway,above, font=\sffamily\scriptsize]{task-gradients} (1,2);
		\node(phi) at (1.15,-0.4){$\phi^\ast_\tau$};
		\node[right=0.2em of phi,text width=6em, font=\sffamily\tiny]{optimal parameters for each task $\tau$};
		\node(thta) at (1.15,1.2){$\theta^\ast$};
		\node[right=0.2em of thta,text width=6em, font=\sffamily\tiny]{optimal parameters to adapt to all tasks};
	\end{tikzpicture}
	
};
	
	
	\end{tikzpicture}

==> figures/sen12ms-region.tikz <==

		\colorlet{polandcolor}{tumgreen}
		\colorlet{brazilcolor}{tumblue}
		\colorlet{malicolor}{tumblack}
		\colorlet{angolacolor}{tumorange}
		
		\newcommand{\samples}[2]{
			\begin{tikzpicture}[inner sep=2pt, node distance=0em]
			\node(a){\includegraphics[width=1.3cm]{#1}};
			\node[right=of a](b){\includegraphics[width=1.3cm]{#2}};
			\end{tikzpicture}
		}
		
		\tikzsetnextfilename{sen12ms-region-pca}
		\begin{tikzpicture}[node distance=1em, inner sep=0, yscale=1.5, xscale=1.1]
			\tikzstyle{labelstyle} = [font=\tiny\sffamily, anchor=north west, fill=white, fill opacity=0.8, text opacity=1, inner sep=1pt, rounded corners=1pt]
		
			\node[anchor=center](embedding) at (0,0){\includegraphics[width=6cm]{figures/sen12ms-region-embeddings/42-19-8-133}};
			\node[draw=none, rounded corners, fill=angolacolor!20, label={[labelstyle]north west:Angola}](angola) at (4,-1.4){\samples{figures/sen12ms-region-samples/Angola-19-5576}{figures/sen12ms-region-samples/Angola-19-5616}};
			\node[draw=none, rounded corners, fill=polandcolor!20, label={[labelstyle]north west:Poland}](poland) at (4,-0.4){\samples{figures/sen12ms-region-samples/Poland-133-9061}{figures/sen12ms-region-samples/Poland-133-8951}};
			\node[draw=none, rounded corners, fill=brazilcolor!20, label={[labelstyle]north west:Brazil}](brazil) at (4,0.6){\samples{figures/sen12ms-region-samples/Brazil-42-7043}{figures/sen12ms-region-samples/Brazil-42-7029}};
			\node[draw=none, rounded corners, fill=malicolor!20, label={[labelstyle]north west:Mali}](mali) at (4,1.6){\samples{figures/sen12ms-region-samples/Mali-8-2192}{figures/sen12ms-region-samples/Mali-8-2171}};
			
			\coordinate(c) at (embedding);
			\coordinate(cangola) at ($ (c)+(1.3cm,-.6cm) $);
			\draw[angolacolor](angola) -- (cangola);
			\coordinate(cbrazil) at ($ (c)+(2cm,.5cm) $);
			\draw[brazilcolor](brazil) -- (cbrazil);
			\coordinate(cmali) at ($ (c)+(-.5cm,.2cm) $);
			\draw[malicolor](mali) -- (cmali);
			\coordinate(cpoland) at ($ (c)+(.5cm,.2cm) $);
			\draw[polandcolor](poland) -- (cpoland);
		\end{tikzpicture}

==> figures/sen12ms-segmentation.tikz <==
	
	\def\width{1cm}
	\newcommand{\segmrow}[1]{
		\def\idx{#1}
		\begin{tikzpicture}[inner sep=0, node distance=0]
			\node(rgb){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_rgb_4-3-2}};
			\node[right=of rgb](label){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_label}};
			\node[right=1em of label](mamlz){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_zero_shot}};
			\node[right=of mamlz](mamlo){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_one_shot}};
			\node[right=of mamlo](mamlf){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_five_shot}};
			\node[right=1em of mamlf](pretrainedz){\includegraphics[width=\width]{figures/sen12ms-segmentation/pretrained/\idx_zero_shot}};
			\node[right=of pretrainedz](pretrainedo){\includegraphics[width=\width]{figures/sen12ms-segmentation/pretrained/\idx_one_shot}};
			\node[right=of pretrainedo](pretrainedf){\includegraphics[width=\width]{figures/sen12ms-segmentation/pretrained/\idx_five_shot}};
		\end{tikzpicture}
	}
	\newcommand{\segmrowwithlabel}[1]{
		\def\idx{#1}
		\begin{tikzpicture}[inner sep=0, node distance=0, font=\sffamily\footnotesize]
		\node(rgb){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_rgb_4-3-2}};
		\node[right=of rgb](label){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_label}};
		\node[right=1em of label](mamlz){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_zero_shot}};
		\node[right=of mamlz](mamlo){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_one_shot}};
		\node[right=of mamlo](mamlf){\includegraphics[width=\width]{figures/sen12ms-segmentation/maml/\idx_five_shot}};
		\node[right=1em of mamlf](pretrainedz){\includegraphics[width=\width]{figures/sen12ms-segmentation/pretrained/\idx_zero_shot}};
		\node[right=of pretrainedz](pretrainedo){\includegraphics[width=\width]{figures/sen12ms-segmentation/pretrained/\idx_one_shot}};
		\node[right=of pretrainedo](pretrainedf){\includegraphics[width=\width]{figures/sen12ms-segmentation/pretrained/\idx_five_shot}};
		
		\node[anchor=south](i) at (rgb.north){$\M{X}$};
		\node[anchor=south](o) at (label.north){$\M{Y}$};
		\node[anchor=south](mz) at (mamlz.north){0-shot};
		\node[anchor=south](mo) at (mamlo.north){1-shot};
		\node[anchor=south](mf) at (mamlf.north){5-shot};
		
		\node[anchor=south](pz) at (pretrainedz.north){0-shot};
		\node[anchor=south](po) at (pretrainedo.north){1-shot};
		\node[anchor=south](pf) at (pretrainedf.north){5-shot};
		
		\draw ([yshift=.5em]pz.north) -- node[midway, above]{pretrained predictions} ([yshift=.5em]pf.north);
		\draw ([yshift=.5em]mz.north) -- node[midway, above]{maml predictions} ([yshift=.5em]mf.north);
		\draw ([yshift=.5em]i.north) -- node[midway, above]{data\phantom{p}} ([yshift=.5em]o.north);
		\end{tikzpicture}
	}
	
	\newcommand{\legend}{
		\begin{tikzpicture}[xscale=.9, font=\tiny\sffamily]
		\definecolor{Forests}{HTML}{009900}
		\definecolor{Shrubland}{HTML}{c6b044}
		\definecolor{Savanna}{HTML}{fbff13}
		\definecolor{Grassland}{HTML}{b6ff05}
		\definecolor{Wetlands}{HTML}{27ff87}
		\definecolor{Croplands}{HTML}{c24f44}
		\definecolor{Urban}{HTML}{a5a5a5}
		\definecolor{SnowIce}{HTML}{69fff8}
		\definecolor{Barren}{HTML}{f9ffa4}
		\definecolor{Water}{HTML}{1c0dff}
		
		\node[draw=white, rounded corners=1pt, fill=Forests, minimum width=2.2em, minimum height=.5em, label={below:forest}] at (0,0) (forest){};
		\node[draw=white, rounded corners=1pt, fill=Shrubland, minimum width=2.2em, minimum height=.5em, label={below:shrubland}] at (1,0) (shrubland){};
		\node[draw=white, rounded corners=1pt, fill=Savanna, minimum width=2.2em, minimum height=.5em, label={below:savanna\phantom{pt}}] at (2,0) (savanna){};
		\node[draw=white, rounded corners=1pt, fill=Grassland, minimum width=2.2em, minimum height=.5em, label={below:grassland}] at (3,0) (grassland){};
		\node[draw=white, rounded corners=1pt, fill=Wetlands, minimum width=2.2em, minimum height=.5em, label={below:wetlands}] at (4,0) (wetlands){};
		\node[draw=white, rounded corners=1pt, fill=Croplands, minimum width=2.2em, minimum height=.5em, label={below:croplands}] at (5,0) (croplands){};
		\node[draw=white, rounded corners=1pt, fill=Urban, minimum width=2.2em, minimum height=.5em, label={below:urban}] at (6,0) (urban){};
		\node[draw=white, rounded corners=1pt, fill=SnowIce, minimum width=2.2em, minimum height=.5em, label={below:snow\phantom{pt}}] at (7,0) (snow){};
		\node[draw=white, rounded corners=1pt, fill=Barren, minimum width=2.2em, minimum height=.5em, label={below:barren}] at (8,0) (barren){};
		\node[draw=white, rounded corners=1pt, fill=Water, minimum width=2.2em, minimum height=.5em, label={below:water}] at (9,0) (water){};
		\end{tikzpicture}
	}

	\centering
	\segmrowwithlabel{1}
	%\segmrow{3}
	%\segmrow{13}
	\segmrow{36}
	\legend 
	

==> figures/sen12ms-shotexample.tikz <==
\newcommand{\inputtensor}[1]{
		\begin{tikzpicture}[yscale=-.1, xscale=-.1]
			\node at (0,0) {\includegraphics[width=1cm]{#1-rgb}};
			\node at (1,1) {\includegraphics[width=1cm]{#1-false_color}};
			\node at (2,2) {\includegraphics[width=1cm]{#1-sar}};
			\node at (3,3) {\includegraphics[width=1cm]{#1-swir}};
		\end{tikzpicture}
	}

	\newcommand{\drawsample}[2]{
		\begin{tikzpicture}

			\def\samplepath{#1}
			\def\class{#2}
			\node(x1){\inputtensor{\samplepath}};
			\node[right=4em of x1, label={[xshift=-1em, yshift=-.2em, inner sep=.2em, font=\scriptsize\sffamily,name=classlabel]above:\class}, inner sep=0](y1){\includegraphics[height=1cm]{\samplepath-label_}};
			\node[inner sep=.1em, rounded corners=0, fill opacity=0.8, text opacity=1, anchor=east, fill=white, font=\footnotesize](l) at (y1.west){$\M{Y}:$};
			\node[inner sep=.1em, rounded corners=0, fill opacity=0.8, text opacity=1, anchor=east, fill=white, font=\footnotesize, yshift=1.7em, xshift=.2em](l2) at (l){$\V{y}:$};
			
			\draw[-stealth] (x1) -- node[midway, below, font=\sffamily\tiny]{segmentation} (l);
			
			\draw[-stealth] (x1) -| ($(x1.east)!0.5!(l2.west)$) |- node[midway, above, font=\sffamily\tiny]{classification} (l2);
		\end{tikzpicture}
	}

	\newcommand{\subtask}[6]{
		\begin{tikzpicture}
		\node[sample](sample1) at (1,.5) {\drawsample{figures/sen12ms-shotexample/#1}{#3}};
		\node[sample](sample2) at (0,0){\drawsample{figures/sen12ms-shotexample/#2}{#3}};
		\begin{scope}[transform canvas={xshift = -.3em}]
		\draw[|-stealth] (sample2.north west) -- node[midway, above=.5em, inner sep=0, sloped, font=\sffamily\tiny]{k-shots} (sample1.north west);
		\end{scope}
		
		\node[sample](sample21) at (1,-1.9) {\drawsample{figures/sen12ms-shotexample/#4}{#6}};
		\node[sample](sample22) at (0,-2.4){\drawsample{figures/sen12ms-shotexample/#5}{#6}};
		\begin{scope}[transform canvas={xshift = -.3em}]
		\draw[|-|] (sample22.west) -- node[above, above=0.1em, inner sep=0, sloped, font=\sffamily\tiny]{n-ways} (sample2.west);
		\end{scope}
		
		\node[below, right, inner sep=.2em, font=\tiny\sffamily, anchor=north west](testlabel) at (sample22.north west) {sample 1};
		\node[below, right, inner sep=.2em, font=\tiny\sffamily, anchor=north west](testlabel) at (sample21.north west) {sample 2};
		
		\node[below, right, inner sep=.2em, font=\tiny\sffamily, anchor=north west](testlabel) at (sample2.north west) {sample 1};
		\node[below, right, inner sep=.2em, font=\tiny\sffamily, anchor=north west](testlabel) at (sample1.north west) {sample 2};
		
		\end{tikzpicture}
	}
	
	\tikzsetnextfilename{sen12ms-shotexample}
	\begin{tikzpicture}
		\tikzstyle{sample} = [fill=white, rounded corners, fill opacity=1, text opacity=1, draw=black, inner sep=0.2em]
		\tikzstyle{subtask} = [rounded corners=1pt, fill opacity=1, text opacity=1, draw=black, inner sep=1em]

    \node[subtask, fill=tumorange!10](testset) at (1,.5){\subtask{summer-87-Forests-p42-test}{summer-87-Forests-p639-test}{forest}{summer-87-Croplands-p258-test}{summer-87-Croplands-p260-test}{croplands}};
	\node[inner sep=.2em, anchor=north east, font=\scriptsize](testlabel) at (testset.north east) {${D}_\text{query}$};
	
	\node[subtask, fill=tumbluelight!10](trainset) at (0,0){\subtask{summer-87-Forests-p383-train}{summer-87-Forests-p772-train}{forest}{summer-87-Croplands-p575-train}{summer-87-Croplands-p514-train}{croplands}};
	\node[inner sep=.2em, anchor=north east, font=\scriptsize](trainlabel) at (trainset.north east) {$D_\text{support}$};
	
	
	\node[fit=(trainset)(trainlabel)(testset), draw=black, rounded corners](dataset){};
	\node[above, inner sep=.5em, font=\scriptsize] at (dataset.north){};% {$\{D_\text{support},D_\text{query}\} \sim p(\tau)$};
	
	\node[above, inner sep=.5em, rotate=90, font=\sffamily\scriptsize, xshift=2em, anchor=south west] at (trainset.west) {forest $\sim p(\mathcal{Y})$};
	\node[above, inner sep=.5em, rotate=90, font=\sffamily\scriptsize, xshift=-1em, anchor=south east] at (trainset.west) {croplands $\sim p(\mathcal{Y})$};
	
	\end{tikzpicture}

==> figures/sen12ms_classification/4-way/maml.csv <==
,index,shots,accuracy,kappa,f1_micro,f1_macro,f1_weighted,recall_micro,recall_macro,recall_weighted,precision_micro,precision_macro,precision_weighted,jaccard_score_micro,jaccard_score_macro,jaccard_score_weighted
0,0,zero_shot,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1,one_shot,0.7389705882352942,0.6895008231958292,0.7389705882352943,0.6570088458709585,0.7366320251125207,0.7389705882352942,0.6649101116400512,0.7389705882352942,0.7389705882352942,0.650370132834319,0.7350602298406879,0.5860058309037901,0.545369659828089,0.6037139247885498
2,2,two_shot,0.7696078431372549,0.7258080198580424,0.7696078431372549,0.6775497094600413,0.7669333384294492,0.7696078431372549,0.6882563702307015,0.7696078431372549,0.7696078431372549,0.6899258421044393,0.7673190522086356,0.6254980079681275,0.5729547469463451,0.6394580224248702
3,3,three_shot,0.7867647058823529,0.746142177830637,0.7867647058823529,0.6816628114705072,0.7832104726856125,0.7867647058823529,0.6937306941478641,0.7867647058823529,0.7867647058823529,0.6952196441800301,0.7836563864544701,0.6484848484848484,0.5792091370891397,0.6608519228910192
4,4,four_shot,0.7825980392156863,0.7412592712281991,0.7825980392156863,0.6866338273054898,0.7794550197510927,0.7825980392156863,0.6978997891642412,0.7825980392156863,0.7825980392156863,0.6953046070483381,0.7797414269491618,0.6428427622307228,0.5812440554257063,0.6559633921060788
5,5,five_shot,0.7838235294117647,0.7428075216020926,0.7838235294117647,0.6887910953963498,0.7814871207083243,0.7838235294117647,0.7008097190620919,0.7838235294117647,0.7838235294117647,0.6917829977799264,0.7815580721532664,0.6444981862152358,0.5837423269890701,0.6577452995088333
6,6,six_shot,0.7857843137254902,0.7451904147715702,0.7857843137254902,0.7003576661430968,0.7839135137332816,0.7857843137254902,0.7123510444069115,0.7857843137254902,0.7857843137254902,0.6990773523113911,0.784059514725428,0.64715381509891,0.5949130167125635,0.6602741081267278
7,7,seven_shot,0.7870098039215686,0.7466334706338023,0.7870098039215686,0.7010367111916385,0.7848130248758937,0.7870098039215686,0.7140148899978495,0.7870098039215686,0.7870098039215686,0.6987844428986384,0.7848064148807881,0.6488179430187917,0.59548567752992,0.6611787744014745
8,8,eight_shot,0.7897058823529411,0.7498098902795327,0.7897058823529411,0.697827964891908,0.787532684674248,0.7897058823529411,0.7100355266211608,0.7897058823529411,0.7897058823529411,0.6961343582653635,0.7875007420428412,0.6524908869987849,0.5931936631105634,0.6650887868250173
9,9,nine_shot,0.7914215686274509,0.7518450382301356,0.7914215686274509,0.6920387937242268,0.7892368735724357,0.7914215686274509,0.7038043610910306,0.7914215686274509,0.7914215686274509,0.6908245584926687,0.7889810801645392,0.6548367471101196,0.5884049555622408,0.6672785977196859
10,10,ten_shot,0.7985294117647059,0.7602935006586325,0.7985294117647059,0.7083965613762755,0.7962239920028825,0.7985294117647059,0.7189218170777705,0.7985294117647059,0.7985294117647059,0.7051328960357608,0.7958126494458316,0.6646266829865362,0.6049323883135292,0.6762345351529901


==> figures/sen12ms_classification/4-way/pretrained.csv <==
,index,shots,accuracy,kappa,f1_micro,f1_macro,f1_weighted,recall_micro,recall_macro,recall_weighted,precision_micro,precision_macro,precision_weighted,jaccard_score_micro,jaccard_score_macro,jaccard_score_weighted
0,0,zero_shot,0.5495098039215687,0.46902196193887025,0.5495098039215687,0.382142457489306,0.5484427248644602,0.5495098039215687,0.4000230452840744,0.5495098039215687,0.5495098039215687,0.37863377143653637,0.5554845106732013,0.3788442041230145,0.2850213902263602,0.4110201616913307
1,1,one_shot,0.5882352941176471,0.5149343246381858,0.5882352941176471,0.4433373990931565,0.5893442915865822,0.5882352941176471,0.4552553989957427,0.5882352941176471,0.5882352941176471,0.45325188484909906,0.6021373602784293,0.4166666666666667,0.3299409046924987,0.44629949653382334
2,2,two_shot,0.6063725490196078,0.5360882330660184,0.6063725490196078,0.48227905730009535,0.607610891454785,0.6063725490196078,0.4918661079704275,0.6063725490196078,0.6063725490196078,0.4911447304599269,0.6188700746606798,0.43510376362996833,0.36423898698343904,0.4641249253959158
3,3,three_shot,0.6311274509803921,0.564905309297453,0.6311274509803921,0.5104405841662003,0.6324402336217377,0.6311274509803921,0.5227368978409547,0.6311274509803921,0.6311274509803921,0.514936081953315,0.6458173755064011,0.4610564010743062,0.39016057974460666,0.4854185140006374
4,4,four_shot,0.6247549019607843,0.557609717957144,0.6247549019607843,0.5149539988045747,0.6267605430602777,0.6247549019607843,0.5287706123164171,0.6247549019607843,0.6247549019607843,0.5157830672864467,0.6407564127027661,0.45428622348957404,0.3965538352757295,0.4812372450297259
5,5,five_shot,0.6367647058823529,0.5716690185144256,0.6367647058823529,0.5256011556655136,0.6384556737662205,0.6367647058823529,0.5391463353809964,0.6367647058823529,0.6367647058823529,0.5264533799578215,0.6525164404481633,0.4670981661272923,0.40904407779253854,0.49460157622563267
6,6,six_shot,0.641421568627451,0.5775288469636992,0.641421568627451,0.5256346963066099,0.6427382127695895,0.641421568627451,0.5450422186035022,0.641421568627451,0.641421568627451,0.5236168601325053,0.6580695051771918,0.47212700703590116,0.40828125197275017,0.4988656981456241
7,7,seven_shot,0.6549019607843137,0.5934638765241637,0.6549019607843137,0.5365878397313613,0.6560812552640434,0.6549019607843137,0.5572385796346332,0.6549019607843137,0.6549019607843137,0.5349789104932303,0.6720920509977936,0.4868804664723032,0.41998744203571264,0.5128596422559581
8,8,eight_shot,0.6566176470588235,0.5953724736794045,0.6566176470588235,0.5344541102238404,0.6588548535329969,0.6566176470588235,0.5513811250842405,0.6566176470588235,0.6566176470588235,0.5363667510904355,0.6758964777380704,0.48877941981390255,0.41768829888262066,0.5163537620112394
9,9,nine_shot,0.6622549019607843,0.601867221092347,0.6622549019607843,0.5377009816118392,0.6641151086759057,0.6622549019607843,0.5519691287253087,0.6622549019607843,0.6622549019607843,0.541165965432866,0.6796538521264534,0.4950531330157567,0.4209717943939279,0.521880546677205
10,10,ten_shot,0.6644607843137255,0.6046270957768054,0.6644607843137255,0.5376731258370911,0.6659582737131751,0.6644607843137255,0.5552483436810308,0.6644607843137255,0.6644607843137255,0.5389522287507442,0.6808697017168082,0.49752248118920905,0.42078862958585594,0.5239819380325732


==> figures/sen12ms_classification/4-way/random.csv <==
,index,shots,accuracy,kappa,f1_micro,f1_macro,f1_weighted,recall_micro,recall_macro,recall_weighted,precision_micro,precision_macro,precision_weighted,jaccard_score_micro,jaccard_score_macro,jaccard_score_weighted
0,0,zero_shot,0.10735294117647058,0.0022299710526790806,0.10735294117647058,0.05946418168970648,0.09730699356449518,0.10735294117647058,0.0975493352244438,0.10735294117647058,0.10735294117647058,0.12344404401435194,0.19590139350501062,0.05672105672105672,0.03331544430361569,0.05564259414834539
1,1,one_shot,0.35343137254901963,0.23146724019005105,0.35343137254901963,0.28395987817086565,0.31849957835074005,0.35343137254901963,0.348378630652305,0.35343137254901963,0.35343137254901963,0.33128786399057036,0.3738871234623936,0.21464721643346235,0.17694068737915075,0.19542489690017523
2,2,two_shot,0.4200980392156863,0.3072612388275523,0.4200980392156863,0.3523189273939623,0.4023677258794971,0.4200980392156863,0.3744240822171937,0.4200980392156863,0.4200980392156863,0.3812028277462024,0.4280979545712201,0.2659013341607198,0.2272345918134871,0.25751785263384597
3,3,three_shot,0.4948529411764706,0.39761578815029086,0.4948529411764706,0.3803411253940814,0.46559503223341475,0.4948529411764706,0.4273208004439108,0.4948529411764706,0.4948529411764706,0.4552436613885211,0.5124762219712076,0.32877381533952127,0.25456381115883586,0.31493100056380696
4,4,four_shot,0.5345588235294118,0.44483312577654666,0.5345588235294118,0.4062792023221591,0.5042793494416118,0.5345588235294118,0.46051949561673117,0.5345588235294118,0.5345588235294118,0.5069946281615632,0.5514201019779146,0.3647767185148018,0.28067171463840596,0.3528334986908572
5,5,five_shot,0.5590686274509804,0.47461782324777047,0.5590686274509804,0.4315172031482753,0.5307175392764456,0.5590686274509804,0.48432436733441014,0.5590686274509804,0.5590686274509804,0.49024418043802676,0.5752626415338723,0.38799115495832626,0.30255266024264016,0.37707926758177174
6,6,six_shot,0.571813725490196,0.4896092457734528,0.571813725490196,0.4436889642432343,0.5429755844598889,0.571813725490196,0.5014943974943229,0.571813725490196,0.571813725490196,0.5435026934304086,0.589398548524599,0.40037755277158055,0.31569949477809295,0.3894914108295607
7,7,seven_shot,0.5901960784313726,0.5113803953646117,0.5901960784313726,0.46918966346856006,0.5640657874347064,0.5901960784313726,0.5159425505384643,0.5901960784313726,0.5901960784313726,0.5439224126074258,0.607902022116237,0.41863699582753827,0.335112523337951,0.40911139351269366
8,8,eight_shot,0.5784313725490197,0.49573056766958623,0.5784313725490197,0.4924590167473141,0.5597405678092423,0.5784313725490197,0.5113115661872769,0.5784313725490197,0.5784313725490197,0.5387862374601383,0.5783925097464782,0.4068965517241379,0.35252320389173153,0.39955716120636414
9,9,nine_shot,0.600735294117647,0.5235821229322588,0.600735294117647,0.47215288779621883,0.5755566875668431,0.600735294117647,0.5185526100042213,0.600735294117647,0.600735294117647,0.5297287057777903,0.612025800701377,0.42932212296374145,0.34069874893766044,0.42071326023435
10,10,ten_shot,0.5973039215686274,0.5183400311984232,0.5973039215686274,0.518973309643884,0.5807316897409631,0.5973039215686274,0.5349684048533275,0.5973039215686274,0.5973039215686274,0.565029799321324,0.6012499217212639,0.42582561593569807,0.3751498069592951,0.41947348846791815

